GPU-Accelerated Inverse Lithography Towards High Quality Curvy Mask Generation

Inverse Lithography Technology (ILT) has emerged as a promising solution for photo mask design and optimization. Relying on multi-beam mask writers, ILT enables the creation of free-form curvilinear mask shapes that enhance printed wafer image quality and process window. However, a major challenge in implementing curvilinear ILT for large-scale production is mask rule checking, an area currently under development by foundries and EDA vendors. Although recent research has incorporated mask complexity into the optimization process, much of it focuses on reducing e-beam shots, which does not align with the goals of curvilinear ILT. In this paper, we introduce a GPU-accelerated ILT algorithm that improves not only contour quality and process window but also the precision of curvilinear mask shapes. Our experiments on open benchmarks demonstrate a significant advantage of our algorithm over leading academic ILT engines.

==> cong.dat <==
%% LaTeX2e file `cong.dat'
%% generated by the `filecontents' environment
%% from source `ISPD25' on 2024/09/02.
%%
iter MSE Shrinkage MPGD
1 3.426 3.426 3.426
2 4.811 4.811 4.811
3 5.318 5.319 5.318
4 3.363 3.372 3.363
5 3.012 3.014 3.011
6 2.781 2.792 2.782
7 3.09 3.096 3.09
8 2.76 2.766 2.76
9 2.723 2.731 2.723
10 2.628 2.639 2.628
11 2.141 2.153 2.141
12 2.425 2.443 2.426
13 1.985 2.006 1.985
14 2.058 2.086 2.058
15 1.879 1.91 1.88
16 1.591 1.624 1.591
17 1.576 1.616 1.576
18 1.63 1.68 1.63
19 1.472 1.529 1.472
20 1.324 1.382 1.321
21 1.23 1.287 1.228
22 0.985 1.049 0.979
23 1.024 1.097 1.022
24 0.941 1.031 0.936
25 0.87 0.951 0.864
26 0.856 0.962 0.848
27 0.862 0.972 0.854
28 0.686 0.788 0.671
29 0.637 0.749 0.628
30 0.651 0.76 0.639
31 0.55 0.662 0.534
32 0.669 0.796 0.65
33 0.544 0.655 0.526
34 0.53 0.634 0.508
35 0.535 0.646 0.503
36 0.691 0.86 0.654
37 0.401 0.501 0.387
38 0.589 0.717 0.554
39 0.514 0.621 0.508
40 0.481 0.597 0.49
41 0.529 0.669 0.497
42 0.512 0.641 0.485
43 0.429 0.54 0.4
44 0.357 0.429 0.35
45 0.381 0.446 0.382
46 0.414 0.461 0.421
47 0.45 0.544 0.451
48 0.377 0.397 0.381
49 0.373 0.442 0.37
50 0.468 0.559 0.459
51 0.413 0.499 0.416
52 0.416 0.508 0.426
53 0.401 0.461 0.404
54 0.474 0.521 0.469
55 0.47 0.528 0.469
56 0.405 0.457 0.41
57 0.436 0.492 0.437
58 0.443 0.492 0.445
59 0.372 0.407 0.374
60 0.718 0.795 0.738
61 0.424 0.455 0.426
62 0.437 0.481 0.448
63 0.533 0.581 0.552
64 0.372 0.39 0.375
65 0.468 0.501 0.479
66 0.389 0.408 0.392
67 0.639 0.69 0.639
68 0.34 0.349 0.333
69 0.736 0.808 0.736
70 0.419 0.442 0.417
71 0.373 0.414 0.375
72 0.382 0.414 0.382
73 0.512 0.579 0.511
74 0.715 0.767 0.707
75 0.45 0.477 0.448
76 0.36 0.391 0.355
77 0.399 0.43 0.401
78 0.692 0.734 0.702
79 0.405 0.442 0.417
80 0.404 0.441 0.411
81 0.734 0.821 0.764
82 0.419 0.449 0.423
83 0.401 0.434 0.402
84 0.414 0.454 0.422
85 0.491 0.544 0.505
86 0.429 0.464 0.431
87 0.42 0.454 0.417
88 0.52 0.578 0.525
89 0.412 0.452 0.416
90 0.703 0.778 0.714
91 1 1.101 1.01
92 0.577 0.63 0.575
93 0.323 0.322 0.322
94 0.388 0.418 0.385
95 0.403 0.445 0.401
96 0.4 0.421 0.399
97 0.45 0.483 0.451
98 0.74 0.798 0.749
99 0.425 0.444 0.428
100 0.381 0.408 0.384
101 0.429 0.47 0.43
102 0.627 0.67 0.628
103 0.344 0.373 0.343
104 0.379 0.393 0.377
105 0.448 0.468 0.452
106 0.445 0.465 0.453
107 0.484 0.526 0.497
108 0.429 0.456 0.435
109 0.403 0.42 0.406
110 0.808 0.845 0.816
111 0.712 0.754 0.729
112 0.363 0.376 0.373
113 0.451 0.477 0.452
114 0.652 0.69 0.646
115 0.395 0.423 0.398
116 0.391 0.411 0.394
117 0.733 0.767 0.727
118 0.337 0.365 0.35
119 0.391 0.406 0.396
120 0.617 0.648 0.615
121 0.421 0.437 0.422
122 0.468 0.491 0.464
123 0.42 0.447 0.423
124 0.775 0.805 0.776
125 0.474 0.489 0.478
126 0.583 0.6 0.584
127 0.726 0.749 0.727
128 0.398 0.41 0.403
129 0.771 0.796 0.76
130 0.439 0.461 0.439
131 0.369 0.393 0.369
132 0.373 0.384 0.375
133 0.364 0.378 0.377
134 0.713 0.741 0.717
135 0.412 0.44 0.415
136 0.469 0.492 0.469
137 0.424 0.443 0.426
138 0.832 0.845 0.816
139 0.396 0.405 0.401
140 0.427 0.453 0.443
141 0.395 0.428 0.403
142 0.409 0.437 0.408
143 0.639 0.679 0.639
144 0.37 0.365 0.373
145 0.669 0.684 0.664
146 0.426 0.437 0.432
147 0.42 0.443 0.43
148 0.399 0.421 0.4
149 0.398 0.422 0.403
150 0.368 0.375 0.374
151 0.519 0.554 0.508
152 0.411 0.422 0.422
153 0.414 0.432 0.425
154 0.42 0.433 0.425
155 0.379 0.394 0.378
156 0.476 0.515 0.477
157 0.36 0.382 0.36
158 0.434 0.448 0.432
159 0.452 0.463 0.447
160 0.38 0.385 0.381
161 0.354 0.361 0.351
162 0.41 0.418 0.411
163 0.403 0.419 0.404
164 0.432 0.45 0.431
165 0.814 0.841 0.806
166 0.44 0.477 0.449
167 0.373 0.386 0.375
168 0.431 0.442 0.434
169 0.384 0.39 0.385
170 0.491 0.51 0.497
171 0.363 0.385 0.363
172 0.408 0.428 0.411
173 0.347 0.361 0.348
174 0.321 0.348 0.329
175 0.385 0.406 0.395
176 0.354 0.359 0.357
177 0.384 0.394 0.383
178 0.394 0.404 0.393
179 0.372 0.397 0.379
180 0.445 0.466 0.449
181 0.344 0.347 0.341
182 0.693 0.698 0.692
183 0.349 0.353 0.351
184 0.412 0.416 0.41
185 0.456 0.479 0.455
186 0.43 0.454 0.422
187 0.403 0.426 0.4
188 0.432 0.438 0.43
189 0.37 0.375 0.371
190 0.428 0.436 0.426
191 0.618 0.618 0.61
192 0.429 0.442 0.427
193 0.4 0.423 0.4
194 0.445 0.486 0.445
195 0.395 0.425 0.395
196 0.402 0.419 0.401
197 0.407 0.426 0.409
198 0.394 0.403 0.396
199 0.407 0.416 0.414
200 0.53 0.543 0.533
201 0.55 0.584 0.547
202 0.404 0.455 0.402
203 0.351 0.368 0.351
204 0.381 0.395 0.387
205 0.456 0.471 0.467
206 0.547 0.563 0.547
207 0.396 0.409 0.395
208 0.373 0.387 0.374
209 0.467 0.491 0.466
210 0.381 0.406 0.382
211 0.663 0.679 0.656
212 0.434 0.454 0.44
213 0.508 0.519 0.51
214 0.367 0.377 0.37
215 0.804 0.81 0.8
216 0.331 0.338 0.337
217 0.487 0.508 0.492
218 0.387 0.425 0.388
219 0.428 0.478 0.414
220 0.366 0.386 0.376
221 1.081 1.133 1.101
222 0.308 0.294 0.303





==> figs/M1_test2.pngresult_log_retarget_0.csv <==
,0,1,2,3,4,5,6
0,0.0,83120.703125,3053.11572265625,6284.3349609375,593.8778076171875,5.623593807220459,108.27906036376953
1,5.0,49942.1953125,3211.91162109375,6893.119140625,62.44916915893555,1.7616389989852905,10.455523490905762
2,10.0,37565.7109375,3107.554931640625,6567.1240234375,40.35481262207031,3.2107765674591064,9.786510467529297
3,15.0,32418.63671875,2958.36376953125,6833.8125,28.184757232666016,4.860072612762451,10.251256942749023
4,20.0,29348.05078125,2881.67333984375,6961.677734375,26.97201156616211,5.015002250671387,10.222733497619629
5,25.0,26811.05078125,2765.140380859375,7090.56982421875,22.3348331451416,5.434180736541748,10.465075492858887
6,30.0,25433.392578125,2681.779052734375,7209.4716796875,18.170373916625977,5.702364444732666,10.819452285766602
7,35.0,24634.986328125,2634.983154296875,7285.3232421875,15.971258163452148,5.796343803405762,10.889567375183105
8,40.0,24100.84375,2604.651123046875,7332.689453125,14.549976348876953,5.828495979309082,10.825454711914062
9,45.0,23719.037109375,2583.0693359375,7364.7021484375,13.60435962677002,5.834105491638184,10.730697631835938
10,50.0,23431.509765625,2566.6396484375,7387.9873046875,12.911054611206055,5.8324055671691895,10.636320114135742
11,55.0,23205.48046875,2553.920166015625,7405.44384765625,12.438668251037598,5.831467151641846,10.558359146118164
12,60.0,23019.134765625,2544.38134765625,7418.7978515625,12.092784881591797,5.850811958312988,10.501260757446289
13,65.0,22862.494140625,2537.53076171875,7429.2001953125,11.814050674438477,5.909660339355469,10.470295906066895
14,70.0,22731.78125,2530.923828125,7436.1064453125,11.540183067321777,5.938596725463867,10.42060661315918
15,75.0,22621.60546875,2524.19921875,7440.1142578125,11.305679321289062,5.933132171630859,10.348933219909668
16,80.0,22527.2421875,2518.098876953125,7442.1630859375,11.094356536865234,5.917750358581543,10.273399353027344
17,85.0,22445.845703125,2512.765380859375,7442.6669921875,10.910435676574707,5.898210048675537,10.200307846069336
18,90.0,22374.77734375,2508.09130859375,7442.0107421875,10.755008697509766,5.8777642250061035,10.132875442504883
19,95.0,22311.84765625,2503.925537109375,7440.525390625,10.625041961669922,5.858306407928467,10.072471618652344
20,100.0,22255.412109375,2500.1513671875,7438.4736328125,10.51522159576416,5.840266227722168,10.019110679626465
21,105.0,22204.36328125,2496.71630859375,7436.041015625,10.419434547424316,5.822863578796387,9.971649169921875
22,110.0,22157.986328125,2493.61279296875,7433.271484375,10.333390235900879,5.805270195007324,9.928382873535156
23,115.0,22115.72265625,2490.82568359375,7430.2568359375,10.255226135253906,5.787589073181152,9.887935638427734
24,120.0,22077.0390625,2488.310791015625,7427.0283203125,10.18374252319336,5.770498275756836,9.849156379699707
25,125.0,22041.447265625,2486.017578125,7423.65234375,10.117990493774414,5.754570484161377,9.811351776123047
26,130.0,22008.50390625,2483.8935546875,7420.17138671875,10.057286262512207,5.740115165710449,9.774297714233398
27,135.0,21977.83203125,2481.904052734375,7416.630859375,10.001082420349121,5.7270402908325195,9.738177299499512
28,140.0,21949.130859375,2480.024169921875,7413.0693359375,9.948835372924805,5.714895248413086,9.70326042175293
29,145.0,21922.171875,2478.2431640625,7409.53955078125,9.8999662399292,5.703093528747559,9.669737815856934
30,150.0,21896.78515625,2476.555419921875,7406.06298828125,9.853901863098145,5.6913652420043945,9.637500762939453
31,155.0,21872.83203125,2474.95263671875,7402.6279296875,9.81010627746582,5.679847240447998,9.606186866760254
32,160.0,21850.17578125,2473.42138671875,7399.251953125,9.768086433410645,5.668851852416992,9.575372695922852
33,165.0,21828.69921875,2471.948486328125,7395.96923828125,9.727373123168945,5.658627510070801,9.54468822479248
34,170.0,21808.28515625,2470.52099609375,7392.740234375,9.687612533569336,5.649265289306641,9.513821601867676
35,175.0,21788.83203125,2469.130859375,7389.623046875,9.648550987243652,5.640695095062256,9.482722282409668
36,180.0,21770.2578125,2467.7734375,7386.580078125,9.610129356384277,5.632762432098389,9.451431274414062
37,185.0,21752.48828125,2466.445556640625,7383.650390625,9.572440147399902,5.625333309173584,9.420191764831543
38,190.0,21735.4609375,2465.145751953125,7380.7919921875,9.535581588745117,5.618312835693359,9.389228820800781
39,195.0,21719.125,2463.8701171875,7378.076171875,9.499836921691895,5.611655235290527,9.35883903503418


==> figs/M1_test2.pngresult_log_retarget_1.csv <==
,0,1,2,3,4,5,6
0,0.0,80184.25107185959,116.65608085727015,6284.3349609375,596.6259765625,4.617639541625977,108.27906036376953
1,5.0,46877.76061965591,15.30463659655124,6871.2490234375,62.225440979003906,0.20330703258514404,10.27978515625
2,10.0,34953.888522546076,19.08723893104026,6535.5205078125,37.774070739746094,0.2770628333091736,9.533685684204102
3,15.0,29862.900422417217,33.61142516006014,6769.3857421875,28.027633666992188,0.7839931845664978,9.501029968261719
4,20.0,27022.578586770134,40.694080108685654,6902.203125,25.095767974853516,0.921508252620697,9.571836471557617
5,25.0,24597.720812890366,48.77877637178699,7005.302734375,22.699655532836914,0.9545491337776184,9.68996524810791
6,30.0,23071.7118700555,60.473414255018454,7122.62890625,18.301366806030273,1.036719560623169,10.100014686584473
7,35.0,22220.03441210577,69.54881874558222,7208.6435546875,15.758267402648926,1.12319815158844,10.30068302154541
8,40.0,21673.360259642344,75.71706411526156,7262.2080078125,14.239362716674805,1.1818252801895142,10.306092262268066
9,45.0,21291.38622457336,80.21296631601294,7297.56689453125,13.198821067810059,1.2209867238998413,10.249377250671387
10,50.0,21010.918764189868,83.66209021434636,7322.4931640625,12.480907440185547,1.248086929321289,10.183427810668945
11,55.0,20795.43771808965,86.4646176104873,7340.1123046875,11.951905250549316,1.2691274881362915,10.12191390991211
12,60.0,20624.217330887797,88.80598987175442,7352.02587890625,11.556829452514648,1.285897970199585,10.063642501831055
13,65.0,20484.13266854648,90.77539201889317,7359.5927734375,11.23697566986084,1.2985570430755615,10.00248908996582
14,70.0,20367.953265298383,92.43855230879446,7363.72216796875,10.964893341064453,1.308103084564209,9.935723304748535
15,75.0,20270.090183339664,93.86387160675855,7365.30224609375,10.740324974060059,1.3157143592834473,9.866992950439453
16,80.0,20185.976496391537,95.11389297036817,7365.15380859375,10.55504322052002,1.3220922946929932,9.800469398498535
17,85.0,20112.580307168966,96.2255736025303,7363.7919921875,10.396153450012207,1.3272310495376587,9.738240242004395
18,90.0,20048.00637267577,97.21194624494285,7361.5244140625,10.259221076965332,1.3309260606765747,9.6817626953125
19,95.0,19990.716613094068,98.08517746122078,7358.63818359375,10.142988204956055,1.3334342241287231,9.631939888000488
20,100.0,19939.406628102606,98.86482081439765,7355.27490234375,10.044897079467773,1.3352385759353638,9.588343620300293
21,105.0,19893.022146532832,99.57003965326447,7351.646484375,9.961034774780273,1.336686611175537,9.549592971801758
22,110.0,19850.763935481766,100.21461481683238,7347.802734375,9.886727333068848,1.337917447090149,9.513544082641602
23,115.0,19812.060074739642,100.80778370431756,7343.798828125,9.818167686462402,1.33889639377594,9.478426933288574
24,120.0,19776.48654675805,101.35269145965468,7339.6826171875,9.753439903259277,1.3394633531570435,9.44342041015625
25,125.0,19743.693553697256,101.85151143856584,7335.4833984375,9.692289352416992,1.339526653289795,9.408649444580078
26,130.0,19713.36728454772,102.30774146032522,7331.22802734375,9.635017395019531,1.3391544818878174,9.37458324432373
27,135.0,19685.220415400036,102.72732024339886,7326.9287109375,9.58176040649414,1.3385062217712402,9.341588020324707
28,140.0,19658.99724312952,103.11578981840654,7322.67138671875,9.53222942352295,1.337705373764038,9.30976390838623
29,145.0,19634.474806571357,103.4778230416479,7318.4384765625,9.485692977905273,1.3368241786956787,9.278797149658203
30,150.0,19611.469432807095,103.81787192271352,7314.24609375,9.441497802734375,1.3359160423278809,9.248257637023926
31,155.0,19589.821107811666,104.13801518783053,7310.13330078125,9.398859977722168,1.334981918334961,9.217835426330566
32,160.0,19569.39676307823,104.44053810605624,7306.0869140625,9.357400894165039,1.3340002298355103,9.187292098999023
33,165.0,19550.084596067485,104.72640033868583,7302.126953125,9.316878318786621,1.3329075574874878,9.156624794006348
34,170.0,19531.790694228057,104.996133278547,7298.25048828125,9.277283668518066,1.3316421508789062,9.125972747802734
35,175.0,19514.43311246334,105.25020439035174,7294.47314453125,9.238694190979004,1.3301808834075928,9.095559120178223
36,180.0,19497.93955897653,105.48929611139152,7290.76513671875,9.20128059387207,1.3285504579544067,9.065583229064941
37,185.0,19482.23571487044,105.71506251861959,7287.1630859375,9.165120124816895,1.3268131017684937,9.03623104095459
38,190.0,19467.26175835108,105.92924205939214,7283.67041015625,9.13026237487793,1.325032114982605,9.007547378540039
39,195.0,19452.956535329948,106.1338795240519,7280.2451171875,9.096564292907715,1.323265790939331,8.979410171508789


==> figs/normal.dat <==
%% LaTeX2e file `normal.dat'
%% generated by the `filecontents' environment
%% from source `grad_noretarget' on 2024/09/02.
%%
iter d1 d2 d3 gradl2 gradcorner gradpvb
0 83120.70313 3053.115723 6284.334961 593.8778076 5.623593807 108.2790604
5 49942.19531 3211.911621 6893.119141 62.44916916 1.761638999 10.45552349
10 37565.71094 3107.554932 6567.124023 40.35481262 3.210776567 9.786510468
15 32418.63672 2958.36377 6833.8125 28.18475723 4.860072613 10.25125694
20 29348.05078 2881.67334 6961.677734 26.97201157 5.015002251 10.2227335
25 26811.05078 2765.140381 7090.569824 22.33483315 5.434180737 10.46507549
30 25433.39258 2681.779053 7209.47168 18.17037392 5.702364445 10.81945229
35 24634.98633 2634.983154 7285.323242 15.97125816 5.796343803 10.88956738
40 24100.84375 2604.651123 7332.689453 14.54997635 5.828495979 10.82545471
45 23719.03711 2583.069336 7364.702148 13.60435963 5.834105492 10.73069763
50 23431.50977 2566.639648 7387.987305 12.91105461 5.832405567 10.63632011
55 23205.48047 2553.920166 7405.443848 12.43866825 5.831467152 10.55835915
60 23019.13477 2544.381348 7418.797852 12.09278488 5.850811958 10.50126076
65 22862.49414 2537.530762 7429.200195 11.81405067 5.909660339 10.47029591
70 22731.78125 2530.923828 7436.106445 11.54018307 5.938596725 10.42060661
75 22621.60547 2524.199219 7440.114258 11.30567932 5.933132172 10.34893322
80 22527.24219 2518.098877 7442.163086 11.09435654 5.917750359 10.27339935
85 22445.8457 2512.765381 7442.666992 10.91043568 5.898210049 10.20030785
90 22374.77734 2508.091309 7442.010742 10.7550087 5.877764225 10.13287544
95 22311.84766 2503.925537 7440.525391 10.62504196 5.858306408 10.07247162
100 22255.41211 2500.151367 7438.473633 10.5152216 5.840266228 10.01911068
105 22204.36328 2496.716309 7436.041016 10.41943455 5.822863579 9.97164917
110 22157.98633 2493.612793 7433.271484 10.33339024 5.805270195 9.928382874
115 22115.72266 2490.825684 7430.256836 10.25522614 5.787589073 9.887935638
120 22077.03906 2488.310791 7427.02832 10.18374252 5.770498276 9.84915638
125 22041.44727 2486.017578 7423.652344 10.11799049 5.754570484 9.811351776
130 22008.50391 2483.893555 7420.171387 10.05728626 5.740115166 9.774297714
135 21977.83203 2481.904053 7416.630859 10.00108242 5.727040291 9.738177299
140 21949.13086 2480.02417 7413.069336 9.948835373 5.714895248 9.703260422
145 21922.17188 2478.243164 7409.539551 9.89996624 5.703093529 9.669737816
150 21896.78516 2476.55542 7406.062988 9.853901863 5.691365242 9.637500763
155 21872.83203 2474.952637 7402.62793 9.810106277 5.67984724 9.606186867
160 21850.17578 2473.421387 7399.251953 9.768086433 5.668851852 9.575372696
165 21828.69922 2471.948486 7395.969238 9.727373123 5.65862751 9.544688225
170 21808.28516 2470.520996 7392.740234 9.687612534 5.649265289 9.513821602
175 21788.83203 2469.130859 7389.623047 9.648550987 5.640695095 9.482722282
180 21770.25781 2467.773438 7386.580078 9.610129356 5.632762432 9.451431274
185 21752.48828 2466.445557 7383.650391 9.572440147 5.625333309 9.420191765
190 21735.46094 2465.145752 7380.791992 9.535581589 5.618312836 9.389228821
195 21719.125 2463.870117 7378.076172 9.499836922 5.611655235 9.358839035






==> figs/retarget.dat <==
%% LaTeX2e file `retarget.dat'
%% generated by the `filecontents' environment
%% from source `grad_noretarget' on 2024/09/02.
%%
 iter d1 d2 d3 gradl2 gradcorner gradpvb
 0 80184.25107 116.6560809 6284.334961 596.6259766 4.617639542 108.2790604
 5 46877.76062 15.3046366 6871.249023 62.22544098 0.203307033 10.27978516
 10 34953.88852 19.08723893 6535.520508 37.77407074 0.277062833 9.533685684
 15 29862.90042 33.61142516 6769.385742 28.02763367 0.783993185 9.501029968
 20 27022.57859 40.69408011 6902.203125 25.09576797 0.921508253 9.571836472
 25 24597.72081 48.77877637 7005.302734 22.69965553 0.954549134 9.689965248
 30 23071.71187 60.47341426 7122.628906 18.30136681 1.036719561 10.10001469
 35 22220.03441 69.54881875 7208.643555 15.7582674 1.123198152 10.30068302
 40 21673.36026 75.71706412 7262.208008 14.23936272 1.18182528 10.30609226
 45 21291.38622 80.21296632 7297.566895 13.1882107 1.220986724 10.24937725
 50 21010.91876 83.66209021 7322.493164 12.48090744 1.248086929 10.18342781
 55 20795.43772 86.46461761 7340.112305 11.95190525 1.269127488 10.12191391
 60 20624.21733 88.80598987 7352.025879 11.55682945 1.28589797 10.0636425
 65 20484.13267 90.77539202 7359.592773 11.23697567 1.298557043 10.00248909
 70 20367.95327 92.43855231 7363.722168 10.96489334 1.308103085 9.935723305
 75 20270.09018 93.86387161 7365.302246 10.74032497 1.315714359 9.86699295
 80 20185.9765 95.11389297 7365.153809 10.55504322 1.322092295 9.800469398
 85 20112.58031 96.2255736 7363.791992 10.39615345 1.32723105 9.738240242
 90 20048.00637 97.21194624 7361.524414 10.25922108 1.330926061 9.681762695
 95 19990.71661 98.08517746 7358.638184 10.1429882 1.333434224 9.631939888
 100 19939.40663 98.86482081 7355.274902 10.04489708 1.335238576 9.58834362
 105 19893.02215 99.57003965 7351.646484 9.961034775 1.336686611 9.549592972
 110 19850.76394 100.2146148 7347.802734 9.886727333 1.337917447 9.513544083
 115 19812.06007 100.8077837 7343.798828 9.818167686 1.338896394 9.478426933
 120 19776.48655 101.3526915 7339.682617 9.753439903 1.339463353 9.44342041
 125 19743.69355 101.8515114 7335.483398 9.692289352 1.339526653 9.408649445
 130 19713.36728 102.3077415 7331.228027 9.635017395 1.339154482 9.374583244
 135 19685.22042 102.7273202 7326.928711 9.581760406 1.338506222 9.34158802
 140 19658.99724 103.1157898 7322.671387 9.532229424 1.337705374 9.309763908
 145 19634.47481 103.477823 7318.438477 9.485692978 1.336824179 9.27879715
 150 19611.46943 103.8178719 7314.246094 9.441497803 1.335916042 9.248257637
 155 19589.82111 104.1380152 7310.133301 9.398859978 1.334981918 9.217835426
 160 19569.39676 104.4405381 7306.086914 9.357400894 1.33400023 9.187292099
 165 19550.0846 104.7264003 7302.126953 9.316878319 1.332907557 9.156624794
 170 19531.79069 104.9961333 7298.250488 9.277283669 1.331642151 9.125972748
 175 19514.43311 105.2502044 7294.473145 9.238694191 1.330180883 9.09555912
 180 19497.93956 105.4892961 7290.765137 9.201280594 1.328550458 9.065583229
 185 19482.23571 105.7150625 7287.163086 9.165120125 1.326813102 9.036231041
 190 19467.26176 105.9292421 7283.67041 9.130262375 1.325032115 9.007547379
 195 19452.95654 106.1338795 7280.245117 9.096564293 1.323265791 8.979410172
 
 
 
 
 


==> normal.dat <==
%% LaTeX2e file `normal.dat'
%% generated by the `filecontents' environment
%% from source `ISPD25' on 2024/09/04.
%%
iter d1 d2 d3 gradl2 gradcorner gradpvb
0 83120.70313 3053.115723 6284.334961 593.8778076 5.623593807 108.2790604
5 49942.19531 3211.911621 6893.119141 62.44916916 1.761638999 10.45552349
10 37565.71094 3107.554932 6567.124023 40.35481262 3.210776567 9.786510468
15 32418.63672 2958.36377 6833.8125 28.18475723 4.860072613 10.25125694
20 29348.05078 2881.67334 6961.677734 26.97201157 5.015002251 10.2227335
25 26811.05078 2765.140381 7090.569824 22.33483315 5.434180737 10.46507549
30 25433.39258 2681.779053 7209.47168 18.17037392 5.702364445 10.81945229
35 24634.98633 2634.983154 7285.323242 15.97125816 5.796343803 10.88956738
40 24100.84375 2604.651123 7332.689453 14.54997635 5.828495979 10.82545471
45 23719.03711 2583.069336 7364.702148 13.60435963 5.834105492 10.73069763
50 23431.50977 2566.639648 7387.987305 12.91105461 5.832405567 10.63632011
55 23205.48047 2553.920166 7405.443848 12.43866825 5.831467152 10.55835915
60 23019.13477 2544.381348 7418.797852 12.09278488 5.850811958 10.50126076
65 22862.49414 2537.530762 7429.200195 11.81405067 5.909660339 10.47029591
70 22731.78125 2530.923828 7436.106445 11.54018307 5.938596725 10.42060661
75 22621.60547 2524.199219 7440.114258 11.30567932 5.933132172 10.34893322
80 22527.24219 2518.098877 7442.163086 11.09435654 5.917750359 10.27339935
85 22445.8457 2512.765381 7442.666992 10.91043568 5.898210049 10.20030785
90 22374.77734 2508.091309 7442.010742 10.7550087 5.877764225 10.13287544
95 22311.84766 2503.925537 7440.525391 10.62504196 5.858306408 10.07247162
100 22255.41211 2500.151367 7438.473633 10.5152216 5.840266228 10.01911068
105 22204.36328 2496.716309 7436.041016 10.41943455 5.822863579 9.97164917
110 22157.98633 2493.612793 7433.271484 10.33339024 5.805270195 9.928382874
115 22115.72266 2490.825684 7430.256836 10.25522614 5.787589073 9.887935638
120 22077.03906 2488.310791 7427.02832 10.18374252 5.770498276 9.84915638
125 22041.44727 2486.017578 7423.652344 10.11799049 5.754570484 9.811351776
130 22008.50391 2483.893555 7420.171387 10.05728626 5.740115166 9.774297714
135 21977.83203 2481.904053 7416.630859 10.00108242 5.727040291 9.738177299
140 21949.13086 2480.02417 7413.069336 9.948835373 5.714895248 9.703260422
145 21922.17188 2478.243164 7409.539551 9.89996624 5.703093529 9.669737816
150 21896.78516 2476.55542 7406.062988 9.853901863 5.691365242 9.637500763
155 21872.83203 2474.952637 7402.62793 9.810106277 5.67984724 9.606186867
160 21850.17578 2473.421387 7399.251953 9.768086433 5.668851852 9.575372696
165 21828.69922 2471.948486 7395.969238 9.727373123 5.65862751 9.544688225
170 21808.28516 2470.520996 7392.740234 9.687612534 5.649265289 9.513821602
175 21788.83203 2469.130859 7389.623047 9.648550987 5.640695095 9.482722282
180 21770.25781 2467.773438 7386.580078 9.610129356 5.632762432 9.451431274
185 21752.48828 2466.445557 7383.650391 9.572440147 5.625333309 9.420191765
190 21735.46094 2465.145752 7380.791992 9.535581589 5.618312836 9.389228821
195 21719.125 2463.870117 7378.076172 9.499836922 5.611655235 9.358839035






==> pvb.dat <==
%% LaTeX2e file `pvb.dat'
%% generated by the `filecontents' environment
%% from source `ISPD25' on 2024/09/04.
%%
iter pvbn pvbr
0 6284.334961 6284.334961
5 6893.119141 6871.249023
10 6567.124023 6535.520508
15 6833.8125 6769.385742
20 6961.677734 6902.203125
25 7090.569824 7005.302734
30 7209.47168 7122.628906
35 7285.323242 7208.643555
40 7332.689453 7262.208008
45 7364.702148 7297.566895
50 7387.987305 7322.493164
55 7405.443848 7340.112305
60 7418.797852 7352.025879
65 7429.200195 7359.592773
70 7436.106445 7363.722168
75 7440.114258 7365.302246
80 7442.163086 7365.153809
85 7442.666992 7363.791992
90 7442.010742 7361.524414
95 7440.525391 7358.638184
100 7438.473633 7355.274902
105 7436.041016 7351.646484
110 7433.271484 7347.802734
115 7430.256836 7343.798828
120 7427.02832 7339.682617
125 7423.652344 7335.483398
130 7420.171387 7331.228027
135 7416.630859 7326.928711
140 7413.069336 7322.671387
145 7409.539551 7318.438477
150 7406.062988 7314.246094
155 7402.62793 7310.133301
160 7399.251953 7306.086914
165 7395.969238 7302.126953
170 7392.740234 7298.250488
175 7389.623047 7294.473145
180 7386.580078 7290.765137
185 7383.650391 7287.163086
190 7380.791992 7283.67041
195 7378.076172 7280.245117

 
 
 
 
 


==> retarget.dat <==
%% LaTeX2e file `retarget.dat'
%% generated by the `filecontents' environment
%% from source `ISPD25' on 2024/09/04.
%%
 iter d1 d2 d3 gradl2 gradcorner gradpvb
0 80184.25107 116.6560809 6284.334961 596.6259766 4.617639542 108.2790604
5 46877.76062 15.3046366 6871.249023 62.22544098 0.203307033 10.27978516
10 34953.88852 19.08723893 6535.520508 37.77407074 0.277062833 9.533685684
15 29862.90042 33.61142516 6769.385742 28.02763367 0.783993185 9.501029968
20 27022.57859 40.69408011 6902.203125 25.09576797 0.921508253 9.571836472
25 24597.72081 48.77877637 7005.302734 22.69965553 0.954549134 9.689965248
30 23071.71187 60.47341426 7122.628906 18.30136681 1.036719561 10.10001469
35 22220.03441 69.54881875 7208.643555 15.7582674 1.123198152 10.30068302
40 21673.36026 75.71706412 7262.208008 14.23936272 1.18182528 10.30609226
45 21291.38622 80.21296632 7297.566895 13.1882107 1.220986724 10.24937725
50 21010.91876 83.66209021 7322.493164 12.48090744 1.248086929 10.18342781
55 20795.43772 86.46461761 7340.112305 11.95190525 1.269127488 10.12191391
60 20624.21733 88.80598987 7352.025879 11.55682945 1.28589797 10.0636425
65 20484.13267 90.77539202 7359.592773 11.23697567 1.298557043 10.00248909
70 20367.95327 92.43855231 7363.722168 10.96489334 1.308103085 9.935723305
75 20270.09018 93.86387161 7365.302246 10.74032497 1.315714359 9.86699295
80 20185.9765 95.11389297 7365.153809 10.55504322 1.322092295 9.800469398
85 20112.58031 96.2255736 7363.791992 10.39615345 1.32723105 9.738240242
90 20048.00637 97.21194624 7361.524414 10.25922108 1.330926061 9.681762695
95 19990.71661 98.08517746 7358.638184 10.1429882 1.333434224 9.631939888
100 19939.40663 98.86482081 7355.274902 10.04489708 1.335238576 9.58834362
105 19893.02215 99.57003965 7351.646484 9.961034775 1.336686611 9.549592972
110 19850.76394 100.2146148 7347.802734 9.886727333 1.337917447 9.513544083
115 19812.06007 100.8077837 7343.798828 9.818167686 1.338896394 9.478426933
120 19776.48655 101.3526915 7339.682617 9.753439903 1.339463353 9.44342041
125 19743.69355 101.8515114 7335.483398 9.692289352 1.339526653 9.408649445
130 19713.36728 102.3077415 7331.228027 9.635017395 1.339154482 9.374583244
135 19685.22042 102.7273202 7326.928711 9.581760406 1.338506222 9.34158802
140 19658.99724 103.1157898 7322.671387 9.532229424 1.337705374 9.309763908
145 19634.47481 103.477823 7318.438477 9.485692978 1.336824179 9.27879715
150 19611.46943 103.8178719 7314.246094 9.441497803 1.335916042 9.248257637
155 19589.82111 104.1380152 7310.133301 9.398859978 1.334981918 9.217835426
160 19569.39676 104.4405381 7306.086914 9.357400894 1.33400023 9.187292099
165 19550.0846 104.7264003 7302.126953 9.316878319 1.332907557 9.156624794
170 19531.79069 104.9961333 7298.250488 9.277283669 1.331642151 9.125972748
175 19514.43311 105.2502044 7294.473145 9.238694191 1.330180883 9.09555912
180 19497.93956 105.4892961 7290.765137 9.201280594 1.328550458 9.065583229
185 19482.23571 105.7150625 7287.163086 9.165120125 1.326813102 9.036231041
190 19467.26176 105.9292421 7283.67041 9.130262375 1.325032115 9.007547379
195 19452.95654 106.1338795 7280.245117 9.096564293 1.323265791 8.979410172

 
 
 
 

